Tilt as a Certified Resource: Preserving Motor Wrench-Rate Authority on Articulated Multirotors

Fully-actuated multirotor aerial vehicles must not only track nominal wrenches but retain the "readiness" to modulate them rapidly under disturbances. Classical effort-minimizing allocators ignore this dynamic limit, whereas maximizing readiness leads to topologically disconnected optimal sheets demanding physically impossible actuator rates. Enforcing a readiness safety floor on fixed-geometry symmetric platforms further encounters a zero-sum degeneracy: motor-speed redistribution cannot improve authority without conceding wrench tracking. This paper uses active morphology to break the degeneracy, treating servo tilt as a geometric resource supplying authority-recovery directions unavailable to static rotors. We construct a configuration-dependent, motor-only readiness certificate - the log-volume of the reachable wrench-rate set - that explicitly excludes servo capacity, preventing a "ghost capacity fallacy" in which the certificate would falsely credit slow mechanical kinematic limits instead of collapsing accurately at motor saturation. The certificate is enforced as a Control Barrier Function (CBF) within a Unified Physical-Command Quadratic Program acting on motor torques and servo setpoints. Closed-loop simulations of an articulated octorotor under severe gust disturbances show classical allocators diverging and uncertified articulated allocators violating the safety floor, while the proposed CBF filter bounds the system state and preserves vehicle authority.

==> data/cl_ep_E43_A.dat <==
# t  ep
0 0
0.05 0.060512
0.1 0.120837
0.15 0.180648
0.2 0.239555
0.25 0.297158
0.3 0.353075
0.35 0.406972
0.4 0.458571
0.45 0.507664
0.5 0.554111
0.55 0.597846
0.6 0.638864
0.65 0.677215
0.7 0.71299
0.75 0.74631
0.8 0.777308
0.85 0.806124
0.9 0.832885
0.95 0.857707
1 0.880688
1.05 0.901908
1.1 0.921431
1.15 0.939311
1.2 0.955593
1.25 0.970325
1.3 0.983557
1.35 0.99535
1.4 1.00577
1.45 1.01491
1.5 1.02284
1.55 1.02968
1.6 1.03553
1.65 1.0405
1.7 1.04468
1.75 1.04819
1.8 1.0511
1.85 1.05351
1.9 1.05547
1.95 1.05706
2 1.05832
2.05 1.05929
2.1 1.06002
2.15 1.06053
2.2 1.06086
2.25 1.06104
2.3 1.06108
2.35 1.06103
2.4 1.0609
2.45 1.06072
2.5 1.06052
2.55 1.0603
2.6 1.06009
2.65 1.0599
2.7 1.05973
2.75 1.05959
2.8 1.05949
2.85 1.05943
2.9 1.0594
2.95 1.0594
3 1.05944
3.05 1.05951
3.1 1.0596
3.15 1.05973
3.2 1.05989
3.25 1.06008
3.3 1.06029
3.35 1.06054
3.4 1.0608
3.45 1.0611
3.5 1.06141
3.55 1.06173
3.6 1.06207
3.65 1.06241
3.7 1.06275
3.75 1.06308
3.8 1.06341
3.85 1.06373
3.9 1.06403
3.95 1.06432
4 1.06459
4.05 1.06485
4.1 1.0651
4.15 1.06534
4.2 1.06557
4.25 1.06579
4.3 1.06601
4.35 1.06622
4.4 1.06642
4.45 1.06662
4.5 1.06682
4.55 1.067
4.6 1.06718
4.65 1.06735
4.7 1.06752
4.75 1.06767
4.8 1.06782
4.85 1.06796
4.9 1.0681
4.95 1.06823
5 1.06836
5.05 1.06849
5.1 1.06862
5.15 1.06875
5.2 1.06888
5.25 1.06901
5.3 1.06915
5.35 1.06929
5.4 1.06943
5.45 1.06958
5.5 1.06973
5.55 1.06989
5.6 1.07005
5.65 1.07021
5.7 1.07037
5.75 1.07054
5.8 1.07071
5.85 1.07088
5.9 1.07106
5.95 1.07123
6 1.07142
6.05 1.0716
6.1 1.07179
6.15 1.07198
6.2 1.07218
6.25 1.07237
6.3 1.07257
6.35 1.07277
6.4 1.07297
6.45 1.07317
6.5 1.07337
6.55 1.07358
6.6 1.07378
6.65 1.07398
6.7 1.07418
6.75 1.07438
6.8 1.07457
6.85 1.07477
6.9 1.07496
6.95 1.07515
7 1.07534
7.05 1.07552
7.1 1.0757
7.15 1.07588
7.2 1.07605
7.25 1.07622
7.3 1.07638
7.35 1.07654
7.4 1.07669
7.45 1.07684
7.5 1.07698
7.55 1.07712
7.6 1.07725
7.65 1.07737
7.7 1.07749
7.75 1.07759
7.8 1.0777
7.85 1.07779
7.9 1.07788
7.95 1.07796
8 1.07803
8.05 1.0781
8.1 1.07816
8.15 1.07821
8.2 1.07825
8.25 1.07828
8.3 1.07831
8.35 1.07833
8.4 1.07834
8.45 1.07834
8.5 1.07833
8.55 1.07832
8.6 1.0783
8.65 1.07826
8.7 1.07823
8.75 1.07818
8.8 1.07813
8.85 1.07807
8.9 1.078
8.95 1.07792
9 1.07784
9.05 1.07774
9.1 1.07765
9.15 1.07754
9.2 1.07743
9.25 1.07731
9.3 1.07718
9.35 1.07705
9.4 1.07692
9.45 1.07677
9.5 1.07662
9.55 1.07647
9.6 1.07631
9.65 1.07615
9.7 1.07598
9.75 1.07581
9.8 1.07563
9.85 1.07545
9.9 1.07527
9.95 1.07508


==> data/cl_ep_E43_C.dat <==
# t  ep
0 0
0.05 0.060512
0.1 0.120837
0.15 0.180648
0.2 0.239555
0.25 0.297157
0.3 0.353074
0.35 0.406972
0.4 0.458573
0.45 0.507667
0.5 0.554117
0.55 0.597854
0.6 0.638874
0.65 0.677226
0.7 0.713003
0.75 0.746324
0.8 0.777323
0.85 0.806137
0.9 0.832896
0.95 0.857715
1 0.880692
1.05 0.901908
1.1 0.921426
1.15 0.939301
1.2 0.95558
1.25 0.97031
1.3 0.983542
1.35 0.995334
1.4 1.00576
1.45 1.01489
1.5 1.02283
1.55 1.02968
1.6 1.03553
1.65 1.0405
1.7 1.04468
1.75 1.04819
1.8 1.0511
1.85 1.05351
1.9 1.05547
1.95 1.05706
2 1.05832
2.05 1.05929
2.1 1.06001
2.15 1.06053
2.2 1.06085
2.25 1.06103
2.3 1.06108
2.35 1.06103
2.4 1.0609
2.45 1.06072
2.5 1.06052
2.55 1.0603
2.6 1.06009
2.65 1.0599
2.7 1.05973
2.75 1.0596
2.8 1.0595
2.85 1.05943
2.9 1.0594
2.95 1.0594
3 1.05944
3.05 1.05951
3.1 1.0596
3.15 1.05973
3.2 1.05989
3.25 1.06008
3.3 1.06029
3.35 1.06054
3.4 1.06081
3.45 1.0611
3.5 1.06141
3.55 1.06174
3.6 1.06207
3.65 1.06241
3.7 1.06275
3.75 1.06309
3.8 1.06341
3.85 1.06373
3.9 1.06403
3.95 1.06432
4 1.06459
4.05 1.06485
4.1 1.0651
4.15 1.06534
4.2 1.06557
4.25 1.06579
4.3 1.06601
4.35 1.06622
4.4 1.06642
4.45 1.06662
4.5 1.06682
4.55 1.067
4.6 1.06718
4.65 1.06735
4.7 1.06752
4.75 1.06767
4.8 1.06782
4.85 1.06796
4.9 1.0681
4.95 1.06823
5 1.06836
5.05 1.06849
5.1 1.06862
5.15 1.06875
5.2 1.06888
5.25 1.06901
5.3 1.06915
5.35 1.06929
5.4 1.06943
5.45 1.06958
5.5 1.06973
5.55 1.06989
5.6 1.07005
5.65 1.07021
5.7 1.07037
5.75 1.07054
5.8 1.07071
5.85 1.07088
5.9 1.07106
5.95 1.07124
6 1.07142
6.05 1.0716
6.1 1.07179
6.15 1.07198
6.2 1.07218
6.25 1.07237
6.3 1.07257
6.35 1.07277
6.4 1.07297
6.45 1.07317
6.5 1.07337
6.55 1.07358
6.6 1.07378
6.65 1.07398
6.7 1.07418
6.75 1.07438
6.8 1.07457
6.85 1.07477
6.9 1.07496
6.95 1.07515
7 1.07534
7.05 1.07552
7.1 1.0757
7.15 1.07588
7.2 1.07605
7.25 1.07622
7.3 1.07638
7.35 1.07654
7.4 1.07669
7.45 1.07684
7.5 1.07698
7.55 1.07712
7.6 1.07725
7.65 1.07737
7.7 1.07749
7.75 1.07759
7.8 1.0777
7.85 1.07779
7.9 1.07788
7.95 1.07796
8 1.07803
8.05 1.0781
8.1 1.07816
8.15 1.07821
8.2 1.07825
8.25 1.07828
8.3 1.07831
8.35 1.07833
8.4 1.07834
8.45 1.07834
8.5 1.07833
8.55 1.07832
8.6 1.0783
8.65 1.07826
8.7 1.07823
8.75 1.07818
8.8 1.07813
8.85 1.07807
8.9 1.078
8.95 1.07792
9 1.07784
9.05 1.07774
9.1 1.07765
9.15 1.07754
9.2 1.07743
9.25 1.07731
9.3 1.07718
9.35 1.07705
9.4 1.07692
9.45 1.07677
9.5 1.07662
9.55 1.07647
9.6 1.07631
9.65 1.07615
9.7 1.07598
9.75 1.07581
9.8 1.07563
9.85 1.07545
9.9 1.07527
9.95 1.07508


==> data/cl_h_E45_A.dat <==
# t  h
0 1.93979
0.05 1.93744
0.1 1.90727
0.15 1.82882
0.2 1.7184
0.25 1.62053
0.3 1.56995
0.35 1.58898
0.4 1.66066
0.45 1.75748
0.5 1.84693
0.55 1.90385
0.6 1.91388
0.65 1.87943
0.7 1.82069
0.75 1.77485
0.8 1.74479
0.85 1.74373
0.9 1.76462
0.95 1.80027
1 1.84178
1.05 1.87977
1.1 1.90846
1.15 1.92685
1.2 1.93665
1.25 1.94073
1.3 1.94192
1.35 1.94142
1.4 1.93903
1.45 1.93363
1.5 1.92473
1.55 1.91295
1.6 1.90002
1.65 1.88835
1.7 1.88029
1.75 1.8773
1.8 1.87934
1.85 1.8853
1.9 1.89402
1.95 1.90358
2 1.91242
2.05 1.91951
2.1 1.92415
2.15 1.9259
2.2 1.92397
2.25 1.91345
2.3 1.88067
2.35 1.79496
2.4 1.60366
2.45 1.20544
2.5 0.50795
2.55 -0.719758
2.6 -1.88732
2.65 -3.00581
2.7 -4.35568
2.75 -6.29721
2.8 -11.6162
2.85 -31.7359
2.9 -33.0733
2.95 -34.2756
3 -35.1671
3.05 -35.5804
3.1 -35.7332
3.15 -35.9681
3.2 -36.1071
3.25 -36.3208
3.3 -36.5333
3.35 -36.8423
3.4 -14.7963
3.45 -14.2687
3.5 -8.44213
3.55 -4.80798
3.6 -3.08821
3.65 -2.2141
3.7 -1.84979
3.75 -2.08572
3.8 -2.77836
3.85 -3.79449
3.9 -4.94506
3.95 -6.89066
4 -14.4985
4.05 -31.5656
4.1 -32.4019
4.15 -33.235
4.2 -34.0972
4.25 -34.8944
4.3 -35.2996
4.35 -34.7902
4.4 -34.071
4.45 -33.4472
4.5 -33.0087
4.55 -32.7697
4.6 -12.1382
4.65 -8.15107
4.7 -6.65483
4.75 -5.96535
4.8 -5.82586
4.85 -6.16449
4.9 -6.76942
4.95 -7.79952
5 -9.01454
5.05 -10.8153
5.1 -34.2793
5.15 -35.1362
5.2 -35.3913
5.25 -35.1267
5.3 -34.6534
5.35 -34.1752
5.4 -33.7919
5.45 -33.553
5.5 -33.4853
5.55 -33.6154
5.6 -33.9853
5.65 -34.6873
5.7 -36.0474
5.75 -58.7014
5.8 -58.8265
5.85 -59.058
5.9 -37.8851
5.95 -35.7535
6 -34.8083
6.05 -34.6
6.1 -35.1159
6.15 -16.5682
6.2 -15.9554
6.25 -38.2028
6.3 -37.4097
6.35 -36.3758
6.4 -35.5103
6.45 -34.8933
6.5 -34.5218
6.55 -34.3867
6.6 -34.4966
6.65 -34.8994
6.7 -35.7591
6.75 -38.5178
6.8 -58.9961
6.85 -58.9111
6.9 -58.916
6.95 -59.0011
7 -59.1642
7.05 -59.4081
7.1 -59.7415
7.15 -60.1807
7.2 -60.7547
7.25 -61.4469
7.3 -42.5675
7.35 -42.1991
7.4 -23.398
7.45 -42.1117
7.5 -39.9024
7.55 -37.4187
7.6 -35.8471
7.65 -34.9003
7.7 -34.3925
7.75 -34.2291
7.8 -34.3759
7.85 -34.8525
7.9 -35.6906
7.95 -36.6244
8 -37.6403
8.05 -38.8197
8.1 -40.4044
8.15 -62.2654
8.2 -62.8084
8.25 -44.5572
8.3 -42.9442
8.35 -42.4319
8.4 -23.1172
8.45 -20.8649
8.5 -20.6012
8.55 -20.6801
8.6 -20.9232
8.65 -21.4061
8.7 -22.525
8.75 -44.9155
8.8 -45.4451
8.85 -45.4205
8.9 -39.0709
8.95 -36.9677
9 -35.9377
9.05 -35.4699
9.1 -35.4176
9.15 -35.7718
9.2 -36.4318
9.25 -37.0859
9.3 -37.7273
9.35 -38.353
9.4 -38.9584
9.45 -39.539
9.5 -40.0924
9.55 -40.6193
9.6 -41.1243
9.65 -41.6149
9.7 -21.4067
9.75 -20.3375
9.8 -20.3296
9.85 -20.6381
9.9 -21.1147
9.95 -21.791


==> data/cl_h_E45_B.dat <==
# t  h
0 1.93979
0.05 1.93766
0.1 1.91154
0.15 1.84598
0.2 1.75531
0.25 1.67178
0.3 1.62725
0.35 1.63779
0.4 1.69725
0.45 1.78197
0.5 1.86257
0.55 1.91567
0.6 1.93067
0.65 1.91086
0.7 1.86995
0.75 1.82612
0.8 1.79538
0.85 1.78664
0.9 1.80008
0.95 1.82899
1 1.86375
1.05 1.89577
1.1 1.91988
1.15 1.93484
1.2 1.9423
1.25 1.94501
1.3 1.94527
1.35 1.94408
1.4 1.94118
1.45 1.93575
1.5 1.92728
1.55 1.91621
1.6 1.90402
1.65 1.89287
1.7 1.88486
1.75 1.88142
1.8 1.88286
1.85 1.8884
1.9 1.89653
1.95 1.9055
2 1.91379
2.05 1.92044
2.1 1.92477
2.15 1.92639
2.2 1.92437
2.25 1.91419
2.3 1.88265
2.35 1.80239
2.4 1.6273
2.45 1.28832
2.5 0.685475
2.55 -0.347403
2.6 -1.79901
2.65 -2.76204
2.7 -3.71375
2.75 -4.91783
2.8 -6.48237
2.85 -9.86999
2.9 -12.2244
2.95 -14.1861
3 -15.2156
3.05 -15.0953
3.1 -14.0605
3.15 -12.5717
3.2 -11.0624
3.25 -9.5057
3.3 -5.1809
3.35 -2.78622
3.4 -1.61138
3.45 -0.930564
3.5 -0.555081
3.55 -0.399142
3.6 -0.411929
3.65 -0.557869
3.7 -0.807604
3.75 -1.13248
3.8 -1.50081
3.85 -1.87549
3.9 -2.213
3.95 -2.46498
4 -2.58556
4.05 -2.5462
4.1 -2.35172
4.15 -2.0422
4.2 -1.67547
4.25 -1.30548
4.3 -0.971316
4.35 -0.696552
4.4 -0.492758
4.45 -0.363106
4.5 -0.305032
4.55 -0.311948
4.6 -0.374311
4.65 -0.480337
4.7 -0.616571
4.75 -0.768489
4.8 -0.921205
4.85 -1.06035
4.9 -1.17311
4.95 -1.24944
5 -1.2833
5.05 -1.2737
5.1 -1.22508
5.15 -1.14662
5.2 -1.05055
5.25 -0.950097
5.3 -0.857456
5.35 -0.782488
5.4 -0.732032
5.45 -0.709762
5.5 -0.716382
5.55 -0.749999
5.6 -0.806604
5.65 -0.880619
5.7 -0.965473
5.75 -1.05421
5.8 -1.14005
5.85 -1.21699
5.9 -1.28022
5.95 -1.32652
6 -1.35451
6.05 -1.36473
6.1 -1.35953
6.15 -1.34275
6.2 -1.31923
6.25 -1.29418
6.3 -1.27259
6.35 -1.25873
6.4 -1.25577
6.45 -1.26559
6.5 -1.28873
6.55 -1.32448
6.6 -1.37106
6.65 -1.42587
6.7 -1.48581
6.75 -1.54755
6.8 -1.60787
6.85 -1.66391
6.9 -1.71339
6.95 -1.75479
7 -1.78741
7.05 -1.81146
7.1 -1.82791
7.15 -1.83843
7.2 -1.84515
7.25 -1.85044
7.3 -1.85663
7.35 -1.8658
7.4 -1.87961
7.45 -1.89913
7.5 -1.92481
7.55 -1.95649
7.6 -1.99345
7.65 -2.03452
7.7 -2.07821
7.75 -2.12287
7.8 -2.16681
7.85 -2.2085
7.9 -2.24663
7.95 -2.28025
8 -2.30884
8.05 -2.3323
8.1 -2.35095
8.15 -2.36547
8.2 -2.37684
8.25 -2.38619
8.3 -2.39467
8.35 -2.40339
8.4 -2.41325
8.45 -2.42489
8.5 -2.43867
8.55 -2.45461
8.6 -2.47244
8.65 -2.49163
8.7 -2.51146
8.75 -2.5311
8.8 -2.54967
8.85 -2.56633
8.9 -2.58038
8.95 -2.59127
9 -2.59867
9.05 -2.60246
9.1 -2.60277
9.15 -2.59991
9.2 -2.59435
9.25 -2.58665
9.3 -2.57741
9.35 -2.5672
9.4 -2.55652
9.45 -2.54575
9.5 -2.53512
9.55 -2.52471
9.6 -2.51447
9.65 -2.50419
9.7 -2.4936
9.75 -2.48234
9.8 -2.47005
9.85 -2.4564
9.9 -2.44107
9.95 -2.42388


==> data/cl_h_E45_C.dat <==
# t  h
0 1.93979
0.05 1.93766
0.1 1.91154
0.15 1.84598
0.2 1.75531
0.25 1.67178
0.3 1.62725
0.35 1.63779
0.4 1.69725
0.45 1.78197
0.5 1.86257
0.55 1.91567
0.6 1.93067
0.65 1.91086
0.7 1.86995
0.75 1.82612
0.8 1.79538
0.85 1.78664
0.9 1.80008
0.95 1.82899
1 1.86375
1.05 1.89577
1.1 1.91988
1.15 1.93484
1.2 1.9423
1.25 1.94501
1.3 1.94527
1.35 1.94408
1.4 1.94118
1.45 1.93575
1.5 1.92728
1.55 1.91621
1.6 1.90402
1.65 1.89287
1.7 1.88486
1.75 1.88142
1.8 1.88286
1.85 1.8884
1.9 1.89653
1.95 1.9055
2 1.91379
2.05 1.92044
2.1 1.92477
2.15 1.92639
2.2 1.92437
2.25 1.91419
2.3 1.88265
2.35 1.80239
2.4 1.6273
2.45 1.30714
2.5 1.00912
2.55 0.778673
2.6 0.600559
2.65 0.462952
2.7 0.356688
2.75 0.274672
2.8 0.211423
2.85 0.162164
2.9 0.105944
2.95 0.0541881
3 0.0161213
3.05 0.0598461
3.1 0.353453
3.15 0.822961
3.2 1.35608
3.25 1.869
3.3 2.31334
3.35 2.66808
3.4 2.9299
3.45 3.10538
3.5 3.20564
3.55 3.24277
3.6 3.2283
3.65 3.17296
3.7 3.08747
3.75 2.9835
3.8 2.87417
3.85 2.77361
3.9 2.69544
3.95 2.65064
4 2.64543
4.05 2.67991
4.1 2.74831
4.15 2.84047
4.2 2.94416
4.25 3.04745
4.3 3.14036
4.35 3.21573
4.4 3.26935
4.45 3.29968
4.5 3.30737
4.55 3.29474
4.6 3.2654
4.65 3.22384
4.7 3.1752
4.75 3.12481
4.8 3.07785
4.85 3.03888
4.9 3.01133
4.95 2.99723
5 2.99691
5.05 3.00915
5.1 3.03135
5.15 3.05998
5.2 3.09111
5.25 3.12088
5.3 3.14595
5.35 3.16372
5.4 3.17256
5.45 3.17185
5.5 3.1619
5.55 3.14383
5.6 3.11944
5.65 3.09096
5.7 3.06084
5.75 3.03148
5.8 3.00506
5.85 2.98328
5.9 2.96725
5.95 2.95742
6 2.95359
6.05 2.95494
6.1 2.96021
6.15 2.96781
6.2 2.97608
6.25 2.98337
6.3 2.9883
6.35 2.98977
6.4 2.98714
6.45 2.98017
6.5 2.96905
6.55 2.95438
6.6 2.93701
6.65 2.918
6.7 2.89851
6.75 2.87963
6.8 2.86233
6.85 2.84736
6.9 2.8352
6.95 2.82601
7 2.81967
7.05 2.81581
7.1 2.81385
7.15 2.81307
7.2 2.81272
7.25 2.81205
7.3 2.81043
7.35 2.80735
7.4 2.8025
7.45 2.79577
7.5 2.78722
7.55 2.77712
7.6 2.76585
7.65 2.75392
7.7 2.74183
7.75 2.73013
7.8 2.71927
7.85 2.70961
7.9 2.70141
7.95 2.69478
8 2.68969
8.05 2.68599
8.1 2.68343
8.15 2.68172
8.2 2.6805
8.25 2.67943
8.3 2.6782
8.35 2.67657
8.4 2.67437
8.45 2.67151
8.5 2.66802
8.55 2.66399
8.6 2.65958
8.65 2.655
8.7 2.65051
8.75 2.64634
8.8 2.64271
8.85 2.63982
8.9 2.63777
8.95 2.63666
9 2.63648
9.05 2.63719
9.1 2.63868
9.15 2.64082
9.2 2.64346
9.25 2.64642
9.3 2.64956
9.35 2.65276
9.4 2.65592
9.45 2.65898
9.5 2.66193
9.55 2.6648
9.6 2.66765
9.65 2.67055
9.7 2.67361
9.75 2.67694
9.8 2.68061
9.85 2.68473
9.9 2.68933
9.95 2.69446


==> data/cl_h_E45_P.dat <==
# t  h
0 1.93979
0.05 1.92499
0.1 1.85968
0.15 1.77578
0.2 1.70905
0.25 1.68092
0.3 1.69499
0.35 1.74052
0.4 1.80016
0.45 1.85738
0.5 1.90088
0.55 1.92574
0.6 1.93257
0.65 1.92559
0.7 1.91062
0.75 1.89339
0.8 1.87832
0.85 1.86806
0.9 1.86346
0.95 1.86406
1 1.86857
1.05 1.87548
1.1 1.88338
1.15 1.89118
1.2 1.89818
1.25 1.90402
1.3 1.90859
1.35 1.91196
1.4 1.91425
1.45 1.91568
1.5 1.91642
1.55 1.91667
1.6 1.91662
1.65 1.91642
1.7 1.9162
1.75 1.91607
1.8 1.91609
1.85 1.9163
1.9 1.91671
1.95 1.9173
2 1.91803
2.05 1.91875
2.1 1.91836
2.15 1.91477
2.2 1.90393
2.25 1.87684
2.3 1.81584
2.35 1.69087
2.4 1.45416
2.45 1.02541
2.5 0.229195
2.55 -0.834437
2.6 -1.75996
2.65 -3.12626
2.7 -4.43438
2.75 -6.33107
2.8 -11.1349
2.85 -20.7449
2.9 -31.8727
2.95 -45.1659
3 -54.5271
3.05 -12.8792
3.1 -8.3214
3.15 -7.24474
3.2 -7.15054
3.25 -4.70328
3.3 -4.61382
3.35 -6.06908
3.4 -5.62326
3.45 -5.3065
3.5 -4.80633
3.55 -6.56343
3.6 -5.86016
3.65 -5.07961
3.7 -6.44976
3.75 -8.12068
3.8 -6.46744
3.85 -6.02653
3.9 -9.27062
3.95 -10.8382
4 -4.11069
4.05 -3.79614
4.1 -6.47201
4.15 -8.55234
4.2 -3.94124
4.25 -3.05252
4.3 -3.73376
4.35 -5.99151
4.4 -4.4548
4.45 -4.45578
4.5 -4.87395
4.55 -6.34712
4.6 -4.69942
4.65 -5.9544
4.7 -7.49044
4.75 -5.90652
4.8 -5.27735
4.85 -6.42732
4.9 -8.08425
4.95 -5.75547
5 -5.91054
5.05 -7.25245
5.1 -6.10546
5.15 -6.11708
5.2 -6.7258
5.25 -6.16467
5.3 -5.78981
5.35 -7.09874
5.4 -6.39134
5.45 -6.22797
5.5 -7.43871
5.55 -6.41574
5.6 -6.78585
5.65 -6.50772
5.7 -6.60047
5.75 -7.82555
5.8 -6.4267
5.85 -7.21844
5.9 -6.0167
5.95 -6.59761
6 -6.32285


==> data/cl_sat_E45_A.dat <==
# t  satm
0 0
0.05 0
0.1 0
0.15 0
0.2 0
0.25 0
0.3 0
0.35 0
0.4 0
0.45 0
0.5 0
0.55 0
0.6 0
0.65 0
0.7 0
0.75 0
0.8 0
0.85 0
0.9 0
0.95 0
1 0
1.05 0
1.1 0
1.15 0
1.2 0
1.25 0
1.3 0
1.35 0
1.4 0
1.45 0
1.5 0
1.55 0
1.6 0
1.65 0
1.7 0
1.75 0
1.8 0
1.85 0
1.9 0
1.95 0
2 0
2.05 0
2.1 0
2.15 0
2.2 0
2.25 0
2.3 0
2.35 0
2.4 0
2.45 0
2.5 0
2.55 0.25
2.6 0.25
2.65 0.25
2.7 0.25
2.75 0.375
2.8 0.375
2.85 0.375
2.9 0.375
2.95 0.375
3 0.375
3.05 0.375
3.1 0.375
3.15 0.375
3.2 0.375
3.25 0.375
3.3 0.375
3.35 0.375
3.4 0.375
3.45 0.25
3.5 0
3.55 0
3.6 0
3.65 0
3.7 0
3.75 0
3.8 0
3.85 0.25
3.9 0.25
3.95 0.375
4 0.375
4.05 0.375
4.1 0.375
4.15 0.375
4.2 0.375
4.25 0.375
4.3 0.25
4.35 0.25
4.4 0.25
4.45 0.25
4.5 0.25
4.55 0.25
4.6 0
4.65 0
4.7 0
4.75 0
4.8 0
4.85 0
4.9 0
4.95 0.25
5 0.25
5.05 0.25
5.1 0.375
5.15 0.25
5.2 0.25
5.25 0.25
5.3 0.25
5.35 0.25
5.4 0.25
5.45 0.25
5.5 0.25
5.55 0.25
5.6 0.25
5.65 0.25
5.7 0.25
5.75 0.375
5.8 0.375
5.85 0.375
5.9 0.25
5.95 0.25
6 0.25
6.05 0.25
6.1 0.25
6.15 0.25
6.2 0.25
6.25 0.25
6.3 0.25
6.35 0.25
6.4 0.25
6.45 0.25
6.5 0.25
6.55 0.25
6.6 0.25
6.65 0.25
6.7 0.25
6.75 0.375
6.8 0.375
6.85 0.375
6.9 0.375
6.95 0.375
7 0.375
7.05 0.375
7.1 0.375
7.15 0.375
7.2 0.5
7.25 0.5
7.3 0.375
7.35 0.375
7.4 0.375
7.45 0.375
7.5 0.25
7.55 0.25
7.6 0.25
7.65 0.25
7.7 0.25
7.75 0.25
7.8 0.25
7.85 0.25
7.9 0.375
7.95 0.375
8 0.375
8.05 0.375
8.1 0.375
8.15 0.5
8.2 0.5
8.25 0.375
8.3 0.375
8.35 0.375
8.4 0.25
8.45 0.25
8.5 0.25
8.55 0.25
8.6 0.25
8.65 0.25
8.7 0.25
8.75 0.375
8.8 0.375
8.85 0.25
8.9 0.25
8.95 0.25
9 0.25
9.05 0.25
9.1 0.25
9.15 0.25
9.2 0.375
9.25 0.375
9.3 0.375
9.35 0.375
9.4 0.375
9.45 0.375
9.5 0.375
9.55 0.375
9.6 0.375
9.65 0.375
9.7 0.25
9.75 0.25
9.8 0.25
9.85 0.25
9.9 0.25
9.95 0.25


==> data/cl_sat_E45_C.dat <==
# t  satm
0 0
0.05 0
0.1 0
0.15 0
0.2 0
0.25 0
0.3 0
0.35 0
0.4 0
0.45 0
0.5 0
0.55 0
0.6 0
0.65 0
0.7 0
0.75 0
0.8 0
0.85 0
0.9 0
0.95 0
1 0
1.05 0
1.1 0
1.15 0
1.2 0
1.25 0
1.3 0
1.35 0
1.4 0
1.45 0
1.5 0
1.55 0
1.6 0
1.65 0
1.7 0
1.75 0
1.8 0
1.85 0
1.9 0
1.95 0
2 0
2.05 0
2.1 0
2.15 0
2.2 0
2.25 0
2.3 0
2.35 0
2.4 0
2.45 0
2.5 0
2.55 0
2.6 0
2.65 0
2.7 0
2.75 0
2.8 0
2.85 0
2.9 0.125
2.95 0.25
3 0
3.05 0
3.1 0
3.15 0
3.2 0
3.25 0
3.3 0
3.35 0
3.4 0
3.45 0
3.5 0
3.55 0
3.6 0
3.65 0
3.7 0
3.75 0
3.8 0
3.85 0
3.9 0
3.95 0
4 0
4.05 0
4.1 0
4.15 0
4.2 0
4.25 0
4.3 0
4.35 0
4.4 0
4.45 0
4.5 0
4.55 0
4.6 0
4.65 0
4.7 0
4.75 0
4.8 0
4.85 0
4.9 0
4.95 0
5 0
5.05 0
5.1 0
5.15 0
5.2 0
5.25 0
5.3 0
5.35 0
5.4 0
5.45 0
5.5 0
5.55 0
5.6 0
5.65 0
5.7 0
5.75 0
5.8 0
5.85 0
5.9 0
5.95 0
6 0
6.05 0
6.1 0
6.15 0
6.2 0
6.25 0
6.3 0
6.35 0
6.4 0
6.45 0
6.5 0
6.55 0
6.6 0
6.65 0
6.7 0
6.75 0
6.8 0
6.85 0
6.9 0
6.95 0
7 0
7.05 0
7.1 0
7.15 0
7.2 0
7.25 0
7.3 0
7.35 0
7.4 0
7.45 0
7.5 0
7.55 0
7.6 0
7.65 0
7.7 0
7.75 0
7.8 0
7.85 0
7.9 0
7.95 0
8 0
8.05 0
8.1 0
8.15 0
8.2 0
8.25 0
8.3 0
8.35 0
8.4 0
8.45 0
8.5 0
8.55 0
8.6 0
8.65 0
8.7 0
8.75 0
8.8 0
8.85 0
8.9 0
8.95 0
9 0
9.05 0
9.1 0
9.15 0
9.2 0
9.25 0
9.3 0
9.35 0
9.4 0
9.45 0
9.5 0
9.55 0
9.6 0
9.65 0
9.7 0
9.75 0
9.8 0
9.85 0
9.9 0
9.95 0


==> data/cl_tilt_E45_C.dat <==
# t  tilt_dev_deg  fdist
0 3.4668e-13 0
0.05 0.00717292 0
0.1 0.0223897 0
0.15 0.0407628 0
0.2 0.0582898 0
0.25 0.0713017 0
0.3 0.0769917 0
0.35 0.0742172 0
0.4 0.0638189 0
0.45 0.0481209 0
0.5 0.0331822 0
0.55 0.0203853 0
0.6 0.0180112 0
0.65 0.0260265 0
0.7 0.0353823 0
0.75 0.0430738 0
0.8 0.0494833 0
0.85 0.0512514 0
0.9 0.0487699 0
0.95 0.0430608 0
1 0.0354516 0
1.05 0.0272546 0
1.1 0.0195543 0
1.15 0.0138394 0
1.2 0.00972852 0
1.25 0.0071838 0
1.3 0.00639027 0
1.35 0.00726759 0
1.4 0.00950881 0
1.45 0.0126613 0
1.5 0.0162365 0
1.55 0.0206459 0
1.6 0.0246666 0
1.65 0.0278348 0
1.7 0.0298066 0
1.75 0.0304048 0
1.8 0.0296358 0
1.85 0.0276741 0
1.9 0.0248165 0
1.95 0.0214238 0
2 0.0185905 0
2.05 0.0170212 0.051415
2.1 0.015694 0.204394
2.15 0.0150475 0.45517
2.2 0.0156206 0.797568
2.25 0.019198 1.22316
2.3 0.0282667 1.72146
2.35 0.0453392 2.2802
2.4 0.0720868 2.88563
2.45 0.212627 3.52283
2.5 1.16041 4.17612
2.55 2.80634 4.82941
2.6 4.88281 5.46662
2.65 7.1692 6.07204
2.7 9.48209 6.63079
2.75 11.6677 7.12909
2.8 13.572 7.55468
2.85 14.4829 7.89708
2.9 14.8196 8.14785
2.95 14.937 8.30083
3 14.9726 8.35225
3.05 14.9715 8.35225
3.1 14.9546 8.35225
3.15 14.9323 8.35225
3.2 14.9084 8.35225
3.25 14.8857 8.35225
3.3 14.8658 8.35225
3.35 14.8563 8.35225
3.4 14.8511 8.35225
3.45 14.8481 8.35225
3.5 14.8471 8.35225
3.55 14.8478 8.35225
3.6 14.8497 8.35225
3.65 14.8525 8.35225
3.7 14.8557 8.35225
3.75 14.8587 8.35225
3.8 14.8613 8.35225
3.85 14.863 8.35225
3.9 14.8636 8.35225
3.95 14.8632 8.35225
4 14.8617 8.35225
4.05 14.8595 8.35225
4.1 14.8568 8.35225
4.15 14.854 8.35225
4.2 14.8514 8.35225
4.25 14.8493 8.35225
4.3 14.848 8.35225
4.35 14.8475 8.35225
4.4 14.8478 8.35225
4.45 14.8489 8.35225
4.5 14.8507 8.35225
4.55 14.853 8.35225
4.6 14.8554 8.35225
4.65 14.8579 8.35225
4.7 14.8602 8.35225
4.75 14.8621 8.35225
4.8 14.8635 8.35225
4.85 14.8643 8.35225
4.9 14.8645 8.35225
4.95 14.8642 8.35225
5 14.8636 8.35225
5.05 14.8627 8.35225
5.1 14.8617 8.35225
5.15 14.8608 8.35225
5.2 14.8601 8.35225
5.25 14.8598 8.35225
5.3 14.8598 8.35225
5.35 14.8603 8.35225
5.4 14.8612 8.35225
5.45 14.8624 8.35225
5.5 14.8639 8.35225
5.55 14.8655 8.35225
5.6 14.8671 8.35225
5.65 14.8687 8.35225
5.7 14.8701 8.35225
5.75 14.8711 8.35225
5.8 14.8719 8.35225
5.85 14.8724 8.35225
5.9 14.8725 8.35225
5.95 14.8724 8.35225
6 14.8722 8.35225
6.05 14.8718 8.35225
6.1 14.8714 8.35225
6.15 14.871 8.35225
6.2 14.8708 8.35225
6.25 14.8708 8.35225
6.3 14.871 8.35225
6.35 14.8713 8.35225
6.4 14.8719 8.35225
6.45 14.8726 8.35225
6.5 14.8734 8.35225
6.55 14.8742 8.35225
6.6 14.875 8.35225
6.65 14.8758 8.35225
6.7 14.8764 8.35225
6.75 14.8769 8.35225
6.8 14.8773 8.35225
6.85 14.8774 8.35225
6.9 14.8774 8.35225
6.95 14.8773 8.35225
7 14.877 8.35225
7.05 14.8767 8.35225
7.1 14.8764 8.35225
7.15 14.8762 8.35225
7.2 14.8759 8.35225
7.25 14.8758 8.35225
7.3 14.8757 8.35225
7.35 14.8757 8.35225
7.4 14.8758 8.35225
7.45 14.8759 8.35225
7.5 14.8761 8.35225
7.55 14.8763 8.35225
7.6 14.8765 8.35225
7.65 14.8766 8.35225
7.7 14.8767 8.35225
7.75 14.8767 8.35225
7.8 14.8766 8.35225
7.85 14.8765 8.35225
7.9 14.8762 8.35225
7.95 14.8759 8.35225
8 14.8756 8.35225
8.05 14.8752 8.35225
8.1 14.8748 8.35225
8.15 14.8744 8.35225
8.2 14.874 8.35225
8.25 14.8736 8.35225
8.3 14.8733 8.35225
8.35 14.873 8.35225
8.4 14.8727 8.35225
8.45 14.8725 8.35225
8.5 14.8723 8.35225
8.55 14.872 8.35225
8.6 14.8718 8.35225
8.65 14.8716 8.35225
8.7 14.8714 8.35225
8.75 14.8711 8.35225
8.8 14.8708 8.35225
8.85 14.8704 8.35225
8.9 14.87 8.35225
8.95 14.8696 8.35225
9 14.8691 8.35225
9.05 14.8687 8.35225
9.1 14.8682 8.35225
9.15 14.8678 8.35225
9.2 14.8673 8.35225
9.25 14.8669 8.35225
9.3 14.8665 8.35225
9.35 14.8661 8.35225
9.4 14.8657 8.35225
9.45 14.8653 8.35225
9.5 14.865 8.35225
9.55 14.8647 8.35225
9.6 14.8644 8.35225
9.65 14.864 8.35225
9.7 14.8637 8.35225
9.75 14.8634 8.35225
9.8 14.863 8.35225
9.85 14.8627 8.35225
9.9 14.8624 8.35225
9.95 14.862 8.35225


==> data/inputs_E45_C.dat <==
# t v0 v1 v2 v3 v4 v5 v6 v7 a0 a1 a2 a3 a4 a5 a6 a7
0 0.543671 0.543671 0.543671 0.543671 0.543671 0.543671 0.543671 0.543671 15 -15 15 -15 15 -15 15 -15
0.05 0.543117 0.552187 0.531791 0.552603 0.544421 0.535466 0.555988 0.535061 14.9999 -15.0051 14.9931 -15.0049 15.0001 -14.995 15.0072 -14.9952
0.1 0.540717 0.569172 0.50828 0.569488 0.545654 0.518322 0.580379 0.51803 14.9994 -15.0161 14.9803 -15.015 15.0006 -14.9853 15.0224 -14.9863
0.15 0.536084 0.588089 0.482625 0.586641 0.546633 0.498174 0.607049 0.4994 14.9984 -15.0294 14.9675 -15.0264 15.0018 -14.9751 15.0408 -14.9776
0.2 0.530027 0.605281 0.460585 0.599933 0.547627 0.4793 0.630093 0.483565 14.9969 -15.0424 14.9574 -15.0363 15.0037 -14.9664 15.0583 -14.9709
0.25 0.523986 0.618629 0.445653 0.607363 0.549408 0.464953 0.645959 0.473557 14.9949 -15.0528 14.951 -15.0425 15.0061 -14.9603 15.0713 -14.967
0.3 0.519341 0.626877 0.439676 0.608269 0.552619 0.45728 0.652781 0.471224 14.9927 -15.0587 14.9484 -15.0438 15.0087 -14.9571 15.077 -14.9663
0.35 0.516882 0.629355 0.44315 0.602875 0.557334 0.457109 0.650058 0.477109 14.9904 -15.0592 14.9496 -15.0399 15.0113 -14.9568 15.0742 -14.9686
0.4 0.516599 0.625901 0.455432 0.592004 0.56297 0.46396 0.638422 0.490417 14.9882 -15.0542 14.9545 -15.0317 15.0136 -14.9593 15.0638 -14.9738
0.45 0.517822 0.616859 0.474964 0.576873 0.568506 0.476384 0.619418 0.509277 14.9864 -15.045 14.9629 -15.0206 15.0155 -14.9643 15.0481 -14.9816
0.5 0.519601 0.603081 0.499534 0.558941 0.572857 0.492469 0.595244 0.531234 14.985 -15.0332 14.9743 -15.0084 15.017 -14.9715 15.03 -14.9916
0.55 0.521116 0.585888 0.526573 0.539795 0.575236 0.510281 0.56846 0.553754 14.9842 -15.0204 14.9881 -14.9964 15.0178 -14.9804 15.0118 -15.003
0.6 0.52196 0.566962 0.553474 0.521048 0.575366 0.528128 0.541682 0.574613 14.984 -15.0081 15.0034 -14.9858 15.018 -14.9903 14.9955 -15.0148
0.65 0.522193 0.548171 0.577874 0.504241 0.573503 0.544662 0.51729 0.592117 14.9843 -14.9972 15.0187 -14.9771 15.0176 -15.0003 14.9821 -15.026
0.7 0.52222 0.531329 0.59789 0.490725 0.570296 0.558874 0.497196 0.605175 14.9852 -14.9885 15.0324 -14.9708 15.0167 -15.0095 14.9718 -15.0354
0.75 0.522558 0.517938 0.612265 0.481514 0.566558 0.570074 0.482679 0.613292 14.9865 -14.9821 15.0431 -14.9667 15.0153 -15.0171 14.9649 -15.0419
0.8 0.523594 0.508959 0.620431 0.477146 0.563017 0.577861 0.474323 0.616497 14.988 -14.978 15.0495 -14.9649 15.0136 -15.0223 14.9611 -15.0451
0.85 0.525449 0.504686 0.622491 0.477584 0.560153 0.582114 0.47203 0.615242 14.9896 -14.9762 15.0513 -14.9651 15.0117 -15.0248 14.96 -15.0448
0.9 0.52795 0.504763 0.619135 0.482227 0.558128 0.582986 0.475109 0.610296 14.9912 -14.9763 15.0488 -14.9671 15.0098 -15.0247 14.9614 -15.0416
0.95 0.530735 0.508336 0.611506 0.490025 0.556843 0.580897 0.482419 0.602633 14.9927 -14.978 15.0431 -14.9704 15.008 -15.0224 14.9647 -15.0364
1 0.533398 0.514274 0.601037 0.49968 0.556057 0.576506 0.492529 0.593338 14.994 -14.9809 15.0355 -14.9748 15.0064 -15.0186 14.9695 -15.0301
1.05 0.535626 0.521381 0.58927 0.509859 0.555511 0.570646 0.503902 0.583507 14.9951 -14.9845 15.0273 -14.9795 15.0051 -15.0142 14.9751 -15.0235
1.1 0.537271 0.528554 0.577693 0.519377 0.555016 0.564244 0.515067 0.57416 14.9959 -14.9883 15.0196 -14.9842 15.0042 -15.0097 14.9809 -15.0175
1.15 0.53836 0.534884 0.567582 0.527311 0.55448 0.558211 0.52476 0.566162 14.9965 -14.9918 15.0131 -14.9884 15.0035 -15.0058 14.9862 -15.0126
1.2 0.539038 0.539694 0.559897 0.533058 0.553882 0.553333 0.532037 0.560149 14.9969 -14.9946 15.0084 -14.9916 15.0031 -15.0028 14.9903 -15.009
1.25 0.539496 0.542556 0.555213 0.536343 0.553222 0.550174 0.536333 0.556473 14.9971 -14.9962 15.0057 -14.9935 15.0029 -15.0011 14.9928 -15.0068
1.3 0.539904 0.543285 0.553701 0.537187 0.552482 0.549026 0.537484 0.555184 14.9973 -14.9966 15.0049 -14.9942 15.0027 -15.0007 14.9936 -15.0061
1.35 0.540374 0.541922 0.555161 0.535861 0.551609 0.549896 0.53569 0.556041 14.9975 -14.9958 15.0058 -14.9937 15.0025 -15.0015 14.9927 -15.0066
1.4 0.540953 0.538714 0.559081 0.532825 0.550527 0.55254 0.53146 0.558573 14.9978 -14.994 15.0083 -14.9923 15.0023 -15.0034 14.9905 -15.0081
1.45 0.541649 0.534077 0.564731 0.528665 0.549165 0.556534 0.525519 0.562158 14.9982 -14.9914 15.012 -14.9903 15.002 -15.0062 14.9873 -15.0103
1.5 0.542457 0.528547 0.571265 0.524027 0.547497 0.561353 0.518707 0.566123 14.9987 -14.9884 15.0162 -14.9881 15.0015 -15.0095 14.9838 -15.0129
1.55 0.543384 0.522721 0.577826 0.519552 0.545552 0.566445 0.511877 0.569827 14.9994 -14.9853 15.0206 -14.986 15.0008 -15.013 14.9803 -15.0154
1.6 0.544451 0.517188 0.583636 0.515818 0.54342 0.571294 0.505802 0.572737 15.0003 -14.9825 15.0247 -14.9844 15 -15.0164 14.9773 -15.0174
1.65 0.545686 0.512464 0.588076 0.513284 0.541227 0.575467 0.501103 0.57447 15.0013 -14.9802 15.0278 -14.9833 14.9991 -15.0193 14.975 -15.0188
1.7 0.547102 0.508934 0.590729 0.512247 0.539107 0.57864 0.498194 0.574814 15.0024 -14.9785 15.0298 -14.9829 14.998 -15.0215 14.9736 -15.0193
1.75 0.548681 0.506815 0.591407 0.51282 0.537167 0.580615 0.497267 0.573727 15.0036 -14.9775 15.0304 -14.9833 14.997 -15.0228 14.9732 -15.0188
1.8 0.55037 0.506148 0.590143 0.514931 0.535476 0.581328 0.498288 0.571314 15.0047 -14.9773 15.0296 -14.9844 14.9959 -15.0231 14.9737 -15.0174
1.85 0.552091 0.50681 0.587166 0.518346 0.534051 0.580836 0.501031 0.567806 15.0058 -14.9776 15.0277 -14.9861 14.9948 -15.0226 14.9751 -15.0153
1.9 0.553751 0.508554 0.582856 0.522708 0.53287 0.579309 0.505118 0.563514 15.0068 -14.9786 15.0248 -14.9883 14.9939 -15.0214 14.9772 -15.0127
1.95 0.555268 0.511055 0.577687 0.527599 0.53189 0.577 0.510076 0.558797 15.0077 -14.9799 15.0214 -14.9908 14.993 -15.0197 14.9798 -15.0098
2 0.556588 0.513957 0.57217 0.53259 0.531061 0.574219 0.515394 0.554019 15.0084 -14.9814 15.0179 -14.9934 14.9923 -15.0177 14.9826 -15.0069
2.05 0.557672 0.516902 0.566833 0.537257 0.530342 0.571315 0.520537 0.549562 15.0091 -14.983 15.0145 -14.9959 14.9917 -15.0158 14.9854 -15.0043
2.1 0.55837 0.519416 0.562558 0.540867 0.529718 0.568895 0.52452 0.546228 15.0094 -14.9843 15.0118 -14.9979 14.9913 -15.0142 14.9876 -15.0023
2.15 0.558377 0.520817 0.560766 0.542233 0.529201 0.56796 0.525687 0.545426 15.0093 -14.985 15.0107 -14.9987 14.9912 -15.0137 14.9883 -15.0017
2.2 0.557321 0.520246 0.563167 0.539961 0.528754 0.569745 0.522018 0.548836 15.0086 -14.9844 15.0122 -14.9975 14.9913 -15.0151 14.9864 -15.0035
2.25 0.554744 0.516682 0.571509 0.532681 0.528154 0.575454 0.511441 0.558045 15.0069 -14.982 15.0175 -14.9937 14.9918 -15.0192 14.9811 -15.0088
2.3 0.550009 0.508914 0.587362 0.51922 0.526767 0.585995 0.492089 0.574201 15.0043 -14.9775 15.028 -14.9868 14.9926 -15.0271 14.9717 -15.0188
2.35 0.542167 0.495528 0.611922 0.498716 0.523305 0.601793 0.462526 0.597719 15.0008 -14.9705 15.0453 -14.977 14.9936 -15.0403 14.9588 -15.0349
2.4 0.529836 0.474911 0.64587 0.470632 0.51562 0.622766 0.421931 0.628115 14.9969 -14.961 15.0721 -14.965 14.9944 -15.0605 14.9432 -15.0592
2.45 0.510414 0.446384 0.688989 0.435921 0.499773 0.647613 0.373752 0.663219 15.0345 -14.9755 15.2126 -14.9781 15.0369 -15.1789 14.9461 -15.1846
2.5 0.486961 0.41875 0.73089 0.405027 0.476046 0.66991 0.335799 0.694257 15.3314 -15.1358 16.1604 -15.1389 15.3478 -15.9751 15.0526 -16.0193
2.55 0.468078 0.395833 0.765006 0.381263 0.450214 0.689764 0.306255 0.718272 15.7547 -15.3415 17.8063 -15.349 15.7895 -17.3242 15.1846 -17.4453
2.6 0.455082 0.378106 0.792687 0.364247 0.422386 0.708704 0.284796 0.735642 16.2118 -15.5346 19.8828 -15.5569 16.2488 -19.0267 15.3045 -19.2144
2.65 0.449057 0.365539 0.814883 0.352531 0.394175 0.727705 0.269208 0.747093 16.6673 -15.6955 22.1692 -15.7495 16.6733 -20.9546 15.4044 -21.1262
2.7 0.449913 0.357649 0.832477 0.344579 0.367423 0.747078 0.257851 0.753393 17.1049 -15.8181 24.4821 -15.9241 17.0404 -23.0088 15.4844 -23.0187
2.75 0.456681 0.353563 0.846193 0.339239 0.343873 0.766682 0.249733 0.755309 17.5138 -15.9026 26.6677 -16.0797 17.3427 -25.0875 15.547 -24.7615
2.8 0.469471 0.350981 0.856142 0.335685 0.326848 0.785923 0.242015 0.753828 17.8861 -15.9528 28.572 -16.2149 17.5828 -27.0893 15.5945 -26.271
2.85 0.491698 0.339006 0.865652 0.326297 0.315836 0.804369 0.243287 0.748668 18.6809 -16.0126 29.4829 -16.4782 18.0202 -28.8802 15.6731 -28.1719
2.9 0.500809 0.334119 0.873943 0.325876 0.301872 0.820369 0.223248 0.759261 23.5324 -16.0658 29.8196 -18.0299 20.4661 -29.6095 16.0382 -29.3625
2.95 0.493792 0.341992 0.886859 0.323906 0.272975 0.837632 0.224801 0.765598 27.7393 -14.9307 29.937 -22.3019 25.5424 -29.8624 17.0369 -29.7757
3 0.501835 0.352943 0.888611 0.32127 0.271334 0.852699 0.212129 0.763324 29.17 -12.9992 29.9726 -25.11 27.8638 -29.9481 18.1345 -29.917
3.05 0.514524 0.359681 0.886275 0.330133 0.271828 0.860961 0.212851 0.757094 29.3009 -12.9408 29.9715 -25.2073 27.96 -29.9548 18.1601 -29.9258
3.1 0.526519 0.371627 0.878881 0.348011 0.284783 0.862548 0.22683 0.750629 29.3005 -12.9425 29.9546 -25.208 27.9598 -29.9371 18.1611 -29.9146
3.15 0.536942 0.388101 0.866904 0.37134 0.308603 0.85783 0.249004 0.744906 29.2987 -12.9456 29.9323 -25.2085 27.9601 -29.9079 18.1629 -29.9007
3.2 0.544806 0.407222 0.851744 0.396857 0.338373 0.847599 0.275685 0.740523 29.296 -12.9498 29.9084 -25.209 27.9607 -29.8748 18.1653 -29.8868
3.25 0.549636 0.427309 0.834924 0.42172 0.369966 0.833136 0.303532 0.737805 29.2925 -12.9548 29.8857 -25.2094 27.9618 -29.843 18.1681 -29.8743
3.3 0.551427 0.446916 0.817984 0.443798 0.400449 0.816055 0.32994 0.736841 29.2886 -12.96 29.8658 -25.2097 27.9632 -29.8152 18.1712 -29.8641
3.35 0.550556 0.464825 0.802367 0.461715 0.427897 0.798123 0.353045 0.737555 29.2848 -12.9652 29.8494 -25.2099 27.9649 -29.7924 18.1742 -29.8563
3.4 0.547664 0.480042 0.789301 0.474778 0.451117 0.781056 0.371641 0.739753 29.2811 -12.97 29.8369 -25.21 27.9668 -29.7749 18.1768 -29.8511
3.45 0.543524 0.491819 0.779692 0.48286 0.469413 0.766339 0.385094 0.743161 29.278 -12.9739 29.8282 -25.2097 27.9687 -29.7623 18.1789 -29.8481
3.5 0.538914 0.49969 0.774033 0.486276 0.482445 0.755072 0.393278 0.747423 29.2755 -12.9768 29.8232 -25.2092 27.9704 -29.7541 18.1802 -29.8471
3.55 0.534518 0.503511 0.772358 0.485656 0.490147 0.747881 0.396501 0.75211 29.2738 -12.9783 29.8215 -25.2084 27.9718 -29.75 18.1807 -29.8478
3.6 0.530872 0.503489 0.774248 0.481831 0.492709 0.744899 0.395423 0.756724 29.273 -12.9787 29.8227 -25.2076 27.9727 -29.7494 18.1805 -29.8497
3.65 0.528349 0.500162 0.778899 0.475755 0.490572 0.745811 0.390948 0.760743 29.2728 -12.9778 29.8263 -25.2067 27.9731 -29.7516 18.1797 -29.8525
3.7 0.527171 0.494351 0.785254 0.46843 0.48444 0.749944 0.384124 0.763681 29.2734 -12.9762 29.8315 -25.206 27.973 -29.7562 18.1785 -29.8557
3.75 0.527428 0.487068 0.792148 0.460865 0.475269 0.756389 0.376042 0.765159 29.2746 -12.974 29.8377 -25.2056 27.9725 -29.7626 18.1771 -29.8587
3.8 0.52908 0.479396 0.798473 0.454012 0.464219 0.764115 0.367749 0.764965 29.2761 -12.9716 29.844 -25.2055 27.9716 -29.7698 18.1758 -29.8613
3.85 0.531952 0.472356 0.803303 0.448703 0.452577 0.772084 0.360184 0.763084 29.2779 -12.9693 29.8494 -25.2057 27.9705 -29.7772 18.1746 -29.863
3.9 0.535741 0.466791 0.805987 0.445573 0.441627 0.779341 0.354129 0.759704 29.2797 -12.9674 29.8534 -25.2062 27.9694 -29.7839 18.1738 -29.8636
3.95 0.540019 0.463267 0.806192 0.444976 0.432504 0.785091 0.350157 0.755183 29.2813 -12.966 29.8553 -25.207 27.9683 -29.7891 18.1734 -29.8632
4 0.544285 0.462035 0.803902 0.446935 0.426055 0.788747 0.348594 0.749998 29.2826 -12.9653 29.855 -25.2079 27.9673 -29.7922 18.1733 -29.8617
4.05 0.548016 0.463043 0.799379 0.451137 0.422738 0.789969 0.349476 0.744681 29.2834 -12.9653 29.8527 -25.209 27.9666 -29.7929 18.1736 -29.8595
4.1 0.550746 0.465991 0.793106 0.456987 0.422599 0.788673 0.352551 0.739746 29.2836 -12.966 29.8487 -25.21 27.9662 -29.7911 18.1743 -29.8568
4.15 0.552122 0.47041 0.785707 0.46371 0.425315 0.785022 0.357307 0.735628 29.2833 -12.9673 29.8437 -25.2109 27.966 -29.7875 18.1752 -29.854
4.2 0.551949 0.475741 0.777872 0.470472 0.430301 0.779395 0.363059 0.732645 29.2825 -12.969 29.8383 -25.2116 27.9662 -29.7824 18.1762 -29.8514
4.25 0.550206 0.481399 0.770282 0.476501 0.436824 0.772334 0.369053 0.730972 29.2813 -12.971 29.833 -25.2121 27.9666 -29.7767 18.1773 -29.8493
4.3 0.547039 0.486823 0.763544 0.481178 0.444112 0.764479 0.374571 0.73064 29.2799 -12.9731 29.8284 -25.2122 27.9673 -29.771 18.1783 -29.848
4.35 0.542731 0.491513 0.75814 0.484092 0.451431 0.756498 0.37902 0.73155 29.2783 -12.9751 29.8248 -25.2121 27.9682 -29.7659 18.1792 -29.8475
4.4 0.537654 0.495066 0.754389 0.485056 0.458133 0.749014 0.381991 0.733495 29.2768 -12.9768 29.8224 -25.2117 27.9693 -29.7617 18.1798 -29.8478
4.45 0.532229 0.4972 0.752428 0.484098 0.463692 0.742551 0.383282 0.736189 29.2754 -12.9781 29.8212 -25.211 27.9703 -29.7587 18.1802 -29.8489
4.5 0.526869 0.497776 0.752211 0.481426 0.467719 0.737491 0.382896 0.739297 29.2743 -12.979 29.8214 -25.2102 27.9713 -29.757 18.1802 -29.8507
4.55 0.521949 0.496807 0.753529 0.477387 0.469982 0.734051 0.381006 0.742466 29.2735 -12.9793 29.8226 -25.2094 27.9721 -29.7565 18.18 -29.853
4.6 0.517773 0.494454 0.756036 0.472415 0.470409 0.732282 0.377917 0.74536 29.273 -12.9792 29.8249 -25.2086 27.9728 -29.7571 18.1795 -29.8554
4.65 0.514558 0.491006 0.759299 0.466988 0.469089 0.732078 0.37401 0.747688 29.273 -12.9786 29.8278 -25.2078 27.9732 -29.7588 18.1789 -29.8579
4.7 0.512424 0.486842 0.762845 0.461582 0.466258 0.733207 0.369695 0.74923 29.2732 -12.9777 29.8311 -25.2072 27.9734 -29.7612 18.1783 -29.8602
4.75 0.511388 0.482391 0.766219 0.456635 0.462274 0.735338 0.365368 0.749857 29.2737 -12.9766 29.8345 -25.2068 27.9733 -29.764 18.1776 -29.8621
4.8 0.511372 0.478076 0.769027 0.452512 0.457578 0.738086 0.361375 0.749541 29.2743 -12.9755 29.8377 -25.2066 27.9731 -29.7671 18.177 -29.8635
4.85 0.512205 0.474274 0.770973 0.449479 0.452648 0.741046 0.357996 0.748353 29.2751 -12.9745 29.8402 -25.2067 27.9727 -29.77 18.1765 -29.8643
4.9 0.513647 0.471272 0.771882 0.447679 0.447951 0.743833 0.355424 0.746451 29.2759 -12.9736 29.842 -25.2069 27.9722 -29.7726 18.1762 -29.8645
4.95 0.515408 0.469243 0.771705 0.447122 0.443893 0.746116 0.353761 0.744059 29.2766 -12.973 29.843 -25.2072 27.9717 -29.7746 18.176 -29.8642
5 0.517184 0.468245 0.770516 0.447692 0.440784 0.747641 0.353017 0.741443 29.2772 -12.9726 29.843 -25.2076 27.9713 -29.7759 18.176 -29.8636
5.05 0.518681 0.468222 0.768489 0.449159 0.438812 0.748249 0.353112 0.738876 29.2776 -12.9725 29.8423 -25.2081 27.9709 -29.7764 18.1761 -29.8627
5.1 0.519655 0.469028 0.765875 0.451213 0.438035 0.747886 0.353889 0.736612 29.2778 -12.9727 29.841 -25.2085 27.9707 -29.7761 18.1763 -29.8617
5.15 0.519925 0.47045 0.762967 0.453502 0.438391 0.746597 0.35513 0.73486 29.2777 -12.9732 29.8393 -25.2089 27.9706 -29.7752 18.1766 -29.8608
5.2 0.519397 0.472239 0.760068 0.455676 0.439717 0.744515 0.356582 0.733766 29.2774 -12.9738 29.8375 -25.2092 27.9707 -29.7739 18.1769 -29.8601
5.25 0.518062 0.474132 0.757459 0.457426 0.441774 0.741843 0.35799 0.733402 29.277 -12.9745 29.8358 -25.2093 27.9708 -29.7723 18.1772 -29.8598
5.3 0.515994 0.475881 0.755374 0.458509 0.444282 0.738825 0.359119 0.733764 29.2764 -12.9753 29.8345 -25.2092 27.9712 -29.7706 18.1775 -29.8598
5.35 0.513335 0.477269 0.75398 0.458776 0.446947 0.73572 0.359787 0.734781 29.2757 -12.976 29.8335 -25.209 27.9716 -29.7691 18.1777 -29.8603
5.4 0.510277 0.478129 0.753368 0.458169 0.449486 0.732779 0.359876 0.736325 29.2751 -12.9766 29.8331 -25.2087 27.9721 -29.7679 18.1777 -29.8612
5.45 0.507038 0.478353 0.753547 0.456724 0.451652 0.730218 0.359345 0.738228 29.2745 -12.977 29.8333 -25.2083 27.9726 -29.7671 18.1777 -29.8624
5.5 0.503841 0.477903 0.754452 0.454558 0.453253 0.728206 0.358222 0.7403 29.274 -12.9772 29.834 -25.2078 27.9731 -29.7667 18.1776 -29.8639
5.55 0.500894 0.476807 0.755955 0.451845 0.45416 0.726847 0.356597 0.742349 29.2736 -12.9773 29.8352 -25.2073 27.9735 -29.7669 18.1774 -29.8655
5.6 0.498368 0.475155 0.757882 0.448799 0.454317 0.726182 0.354605 0.744202 29.2734 -12.9771 29.8368 -25.2068 27.9739 -29.7674 18.1771 -29.8671
5.65 0.496392 0.473088 0.760035 0.445648 0.453741 0.72619 0.352403 0.745711 29.2734 -12.9768 29.8386 -25.2063 27.9741 -29.7684 18.1768 -29.8687
5.7 0.495037 0.470776 0.762211 0.442616 0.452516 0.726791 0.350154 0.746777 29.2734 -12.9763 29.8405 -25.206 27.9742 -29.7696 18.1764 -29.8701
5.75 0.494315 0.468406 0.764223 0.439898 0.450779 0.727865 0.348009 0.747346 29.2737 -12.9758 29.8424 -25.2057 27.9743 -29.771 18.1761 -29.8711
5.8 0.494185 0.466155 0.765919 0.437651 0.448703 0.729258 0.346096 0.747416 29.274 -12.9753 29.8442 -25.2056 27.9742 -29.7725 18.1758 -29.8719
5.85 0.494553 0.464175 0.767192 0.435976 0.446483 0.730804 0.344506 0.747036 29.2743 -12.9747 29.8456 -25.2055 27.974 -29.7739 18.1756 -29.8724
5.9 0.495289 0.46258 0.767987 0.434914 0.444308 0.732342 0.343296 0.746294 29.2747 -12.9743 29.8466 -25.2056 27.9738 -29.7751 18.1754 -29.8725
5.95 0.49624 0.461435 0.768302 0.434449 0.44235 0.733724 0.342482 0.745305 29.2751 -12.9739 29.8473 -25.2057 27.9736 -29.7761 18.1753 -29.8724
6 0.497243 0.460757 0.768185 0.434507 0.440745 0.734835 0.342044 0.744205 29.2754 -12.9737 29.8475 -25.2059 27.9734 -29.7769 18.1752 -29.8722
6.05 0.498148 0.460516 0.767725 0.434971 0.439584 0.735595 0.341929 0.743128 29.2756 -12.9735 29.8475 -25.206 27.9732 -29.7773 18.1752 -29.8718
6.1 0.498824 0.460643 0.767038 0.435695 0.438907 0.73597 0.342061 0.742198 29.2757 -12.9735 29.8471 -25.2062 27.973 -29.7775 18.1753 -29.8714
6.15 0.499179 0.461042 0.766257 0.436518 0.438707 0.735965 0.342344 0.741518 29.2758 -12.9736 29.8466 -25.2064 27.9729 -29.7774 18.1753 -29.871
6.2 0.499158 0.461599 0.765514 0.437285 0.438929 0.735627 0.342678 0.741156 29.2757 -12.9737 29.8461 -25.2064 27.9729 -29.7771 18.1754 -29.8708
6.25 0.498752 0.462198 0.764929 0.437859 0.439488 0.73503 0.342966 0.741148 29.2756 -12.9739 29.8456 -25.2065 27.9729 -29.7767 18.1755 -29.8708
6.3 0.497992 0.462727 0.764598 0.438136 0.44027 0.734274 0.343124 0.741491 29.2754 -12.9741 29.8452 -25.2064 27.973 -29.7763 18.1755 -29.871
6.35 0.496945 0.463091 0.764588 0.438049 0.441153 0.733465 0.343088 0.74215 29.2752 -12.9743 29.8451 -25.2063 27.9732 -29.776 18.1755 -29.8713
6.4 0.495702 0.463218 0.764933 0.437577 0.442012 0.732712 0.342821 0.743062 29.2749 -12.9744 29.8452 -25.2061 27.9734 -29.7757 18.1755 -29.8719
6.45 0.494372 0.463065 0.765627 0.436735 0.442737 0.732111 0.342314 0.744144 29.2747 -12.9745 29.8455 -25.2059 27.9735 -29.7756 18.1754 -29.8726
6.5 0.493069 0.462619 0.766638 0.435579 0.443236 0.731741 0.341587 0.745304 29.2746 -12.9745 29.8461 -25.2057 27.9737 -29.7757 18.1753 -29.8734
6.55 0.491897 0.461896 0.767905 0.434188 0.443445 0.731657 0.340678 0.746447 29.2744 -12.9744 29.847 -25.2054 27.9739 -29.776 18.1752 -29.8742
6.6 0.490947 0.460941 0.769349 0.432662 0.443334 0.731883 0.339646 0.747489 29.2744 -12.9743 29.848 -25.2052 27.974 -29.7765 18.175 -29.875
6.65 0.490288 0.459817 0.770881 0.431107 0.442901 0.732421 0.338556 0.74836 29.2744 -12.974 29.8491 -25.205 27.9741 -29.7771 18.1748 -29.8758
6.7 0.489959 0.458601 0.772413 0.429626 0.442175 0.733243 0.337475 0.749009 29.2745 -12.9737 29.8502 -25.2048 27.9741 -29.7779 18.1747 -29.8764
6.75 0.48997 0.457375 0.773864 0.42831 0.441211 0.734302 0.336464 0.749412 29.2747 -12.9734 29.8513 -25.2047 27.9741 -29.7787 18.1745 -29.8769
6.8 0.490305 0.456215 0.77517 0.42723 0.440081 0.735535 0.335575 0.749568 29.2749 -12.973 29.8524 -25.2046 27.974 -29.7796 18.1743 -29.8773
6.85 0.490918 0.455189 0.776285 0.426432 0.438866 0.736872 0.334845 0.7495 29.2751 -12.9727 29.8532 -25.2046 27.9739 -29.7804 18.1742 -29.8774
6.9 0.491748 0.454346 0.777187 0.425935 0.437651 0.73824 0.334295 0.749248 29.2754 -12.9724 29.8539 -25.2046 27.9737 -29.7812 18.1741 -29.8774
6.95 0.49272 0.453714 0.777876 0.425731 0.436512 0.739573 0.333928 0.748868 29.2756 -12.9721 29.8544 -25.2047 27.9736 -29.7819 18.174 -29.8773
7 0.493754 0.453303 0.778373 0.425787 0.435512 0.740814 0.333736 0.748423 29.2759 -12.9719 29.8547 -25.2048 27.9734 -29.7825 18.1739 -29.877
7.05 0.494776 0.453098 0.778718 0.426051 0.434696 0.741925 0.333692 0.747978 29.2761 -12.9717 29.8548 -25.2049 27.9732 -29.7829 18.1739 -29.8767
7.1 0.49572 0.453072 0.778962 0.426455 0.43409 0.742883 0.333764 0.747592 29.2762 -12.9716 29.8548 -25.2049 27.9731 -29.7833 18.1739 -29.8764
7.15 0.496536 0.453183 0.77916 0.426928 0.433696 0.743683 0.33391 0.747313 29.2763 -12.9715 29.8548 -25.205 27.973 -29.7834 18.1739 -29.8762
7.2 0.497195 0.453379 0.779372 0.4274 0.433498 0.74434 0.33409 0.747175 29.2764 -12.9714 29.8546 -25.2051 27.9729 -29.7836 18.1739 -29.8759
7.25 0.497687 0.453609 0.779648 0.427807 0.433461 0.744881 0.334262 0.747198 29.2764 -12.9714 29.8545 -25.2051 27.9728 -29.7836 18.1739 -29.8758
7.3 0.498022 0.453822 0.780031 0.428101 0.433541 0.745345 0.334393 0.747381 29.2765 -12.9713 29.8545 -25.2051 27.9728 -29.7836 18.1739 -29.8757
7.35 0.498227 0.453977 0.780549 0.42825 0.433684 0.745776 0.334456 0.747709 29.2765 -12.9713 29.8545 -25.2051 27.9727 -29.7837 18.1739 -29.8757
7.4 0.498343 0.454041 0.781216 0.42824 0.433838 0.74622 0.334436 0.748156 29.2764 -12.9713 29.8546 -25.2051 27.9727 -29.7837 18.1738 -29.8758
7.45 0.498419 0.453993 0.782029 0.428076 0.433951 0.74672 0.334328 0.748682 29.2764 -12.9712 29.8549 -25.205 27.9727 -29.7839 18.1738 -29.8759
7.5 0.498507 0.453828 0.782975 0.42778 0.433981 0.74731 0.334141 0.749245 29.2765 -12.9711 29.8553 -25.2049 27.9727 -29.7841 18.1737 -29.8761
7.55 0.498658 0.453553 0.784024 0.427387 0.433899 0.748018 0.333888 0.749801 29.2765 -12.971 29.8557 -25.2048 27.9727 -29.7843 18.1737 -29.8763
7.6 0.498916 0.453185 0.785143 0.42694 0.433686 0.748856 0.333595 0.75031 29.2766 -12.9708 29.8562 -25.2048 27.9727 -29.7847 18.1736 -29.8765
7.65 0.499312 0.452754 0.786291 0.426489 0.43334 0.749827 0.333287 0.750738 29.2766 -12.9706 29.8568 -25.2047 27.9727 -29.7851 18.1735 -29.8766
7.7 0.499868 0.452291 0.787429 0.426079 0.432871 0.750921 0.332992 0.751059 29.2768 -12.9704 29.8574 -25.2046 27.9726 -29.7856 18.1734 -29.8767
7.75 0.500591 0.451833 0.78852 0.425753 0.432301 0.752118 0.332738 0.751262 29.2769 -12.9701 29.8579 -25.2046 27.9725 -29.7861 18.1733 -29.8767
7.8 0.501472 0.451415 0.789533 0.425545 0.43166 0.753392 0.332546 0.751343 29.2771 -12.9699 29.8584 -25.2046 27.9724 -29.7867 18.1732 -29.8766
7.85 0.502494 0.451065 0.790448 0.425478 0.430984 0.75471 0.332434 0.751311 29.2773 -12.9697 29.8588 -25.2046 27.9723 -29.7872 18.1732 -29.8765
7.9 0.503627 0.450806 0.791253 0.425562 0.430309 0.756041 0.332412 0.751186 29.2775 -12.9694 29.8591 -25.2047 27.9721 -29.7876 18.1731 -29.8762
7.95 0.504836 0.450652 0.791947 0.425795 0.42967 0.757353 0.332482 0.750991 29.2777 -12.9692 29.8593 -25.2048 27.972 -29.7881 18.1731 -29.8759
8 0.506084 0.450609 0.792536 0.426163 0.429097 0.75862 0.332641 0.750754 29.2779 -12.9691 29.8594 -25.2048 27.9718 -29.7884 18.1731 -29.8756
8.05 0.507334 0.450671 0.793038 0.426644 0.428612 0.75982 0.33288 0.750507 29.2781 -12.9689 29.8594 -25.2049 27.9717 -29.7887 18.173 -29.8752
8.1 0.508553 0.450827 0.793474 0.427208 0.428229 0.760941 0.333183 0.750276 29.2783 -12.9688 29.8594 -25.205 27.9715 -29.7889 18.173 -29.8748
8.15 0.509717 0.451058 0.793868 0.427822 0.427951 0.761978 0.333533 0.750086 29.2784 -12.9687 29.8593 -25.2051 27.9714 -29.7891 18.173 -29.8744
8.2 0.510807 0.451344 0.794246 0.428454 0.427774 0.762934 0.333912 0.749952 29.2785 -12.9686 29.8591 -25.2052 27.9713 -29.7892 18.1731 -29.874
8.25 0.511816 0.45166 0.79463 0.429073 0.427683 0.763818 0.334301 0.749886 29.2786 -12.9685 29.859 -25.2052 27.9712 -29.7892 18.1731 -29.8736
8.3 0.512745 0.451983 0.795039 0.429655 0.427661 0.764646 0.334685 0.749889 29.2787 -12.9684 29.8588 -25.2053 27.9711 -29.7893 18.1731 -29.8733
8.35 0.513604 0.452294 0.795487 0.430183 0.427684 0.765435 0.33505 0.749956 29.2788 -12.9684 29.8587 -25.2053 27.971 -29.7893 18.1731 -29.873
8.4 0.514409 0.452577 0.795981 0.430649 0.427729 0.766205 0.335388 0.750075 29.2788 -12.9683 29.8586 -25.2054 27.9709 -29.7893 18.1731 -29.8727
8.45 0.515181 0.452821 0.796521 0.431052 0.427774 0.766973 0.335696 0.75023 29.2789 -12.9682 29.8585 -25.2054 27.9709 -29.7893 18.1731 -29.8725
8.5 0.515942 0.453022 0.7971 0.431399 0.427798 0.767757 0.335974 0.750402 29.279 -12.9682 29.8585 -25.2054 27.9708 -29.7894 18.1731 -29.8723
8.55 0.516714 0.453182 0.797708 0.431704 0.427788 0.768567 0.336228 0.750571 29.279 -12.9681 29.8586 -25.2054 27.9707 -29.7895 18.1731 -29.872
8.6 0.517518 0.453307 0.798328 0.431986 0.427733 0.76941 0.336466 0.750717 29.2791 -12.968 29.8586 -25.2055 27.9707 -29.7896 18.1731 -29.8718
8.65 0.518367 0.453408 0.798943 0.432266 0.427631 0.770287 0.3367 0.750825 29.2792 -12.9679 29.8587 -25.2055 27.9706 -29.7897 18.1731 -29.8716
8.7 0.519273 0.453499 0.799536 0.432564 0.427485 0.771196 0.33694 0.750882 29.2793 -12.9677 29.8587 -25.2055 27.9705 -29.7899 18.173 -29.8714
8.75 0.520239 0.453595 0.800089 0.4329 0.427303 0.772128 0.3372 0.750882 29.2795 -12.9676 29.8588 -25.2055 27.9704 -29.79 18.173 -29.8711
8.8 0.521261 0.453711 0.800588 0.43329 0.427098 0.773071 0.337489 0.750823 29.2796 -12.9675 29.8588 -25.2056 27.9703 -29.7902 18.173 -29.8708
8.85 0.522333 0.45386 0.801022 0.433744 0.426885 0.774011 0.337815 0.750707 29.2797 -12.9674 29.8587 -25.2057 27.9702 -29.7903 18.173 -29.8704
8.9 0.523441 0.454053 0.801386 0.434269 0.426679 0.774934 0.338183 0.750543 29.2799 -12.9673 29.8586 -25.2057 27.9701 -29.7904 18.173 -29.87
8.95 0.524569 0.454296 0.801678 0.434864 0.426497 0.775825 0.338596 0.750341 29.28 -12.9672 29.8585 -25.2058 27.97 -29.7905 18.1731 -29.8696
9 0.525699 0.454592 0.8019 0.435523 0.426352 0.776671 0.339052 0.750113 29.2801 -12.9671 29.8583 -25.2059 27.9698 -29.7905 18.1731 -29.8691
9.05 0.526814 0.45494 0.80206 0.436237 0.426255 0.777463 0.339548 0.749875 29.2802 -12.9671 29.858 -25.206 27.9697 -29.7905 18.1731 -29.8687
9.1 0.527899 0.455335 0.802166 0.436991 0.426211 0.778193 0.340076 0.749638 29.2804 -12.967 29.8577 -25.2061 27.9696 -29.7905 18.1732 -29.8682
9.15 0.52894 0.455769 0.80223 0.437772 0.426224 0.778859 0.34063 0.749415 29.2804 -12.967 29.8574 -25.2062 27.9695 -29.7904 18.1732 -29.8678
9.2 0.529928 0.456233 0.802263 0.438562 0.426292 0.77946 0.341201 0.749214 29.2805 -12.967 29.8571 -25.2063 27.9694 -29.7902 18.1733 -29.8673
9.25 0.530857 0.456715 0.802277 0.439347 0.426409 0.78 0.341779 0.749041 29.2806 -12.967 29.8567 -25.2064 27.9694 -29.7901 18.1733 -29.8669
9.3 0.531726 0.457206 0.80228 0.440115 0.426569 0.780485 0.342356 0.748898 29.2806 -12.967 29.8563 -25.2065 27.9693 -29.7899 18.1734 -29.8665
9.35 0.532539 0.457695 0.802279 0.440857 0.42676 0.780923 0.342925 0.748783 29.2807 -12.967 29.856 -25.2065 27.9692 -29.7897 18.1734 -29.8661
9.4 0.5333 0.458175 0.80228 0.441565 0.426973 0.781322 0.343482 0.748693 29.2807 -12.967 29.8556 -25.2066 27.9692 -29.7895 18.1735 -29.8657
9.45 0.534019 0.458638 0.802282 0.44224 0.427197 0.78169 0.344023 0.74862 29.2807 -12.967 29.8553 -25.2067 27.9691 -29.7893 18.1735 -29.8653
9.5 0.534705 0.459083 0.802285 0.442882 0.427422 0.782034 0.344548 0.748556 29.2808 -12.967 29.855 -25.2067 27.969 -29.7891 18.1736 -29.865
9.55 0.535367 0.459509 0.802284 0.443496 0.427641 0.782361 0.345057 0.748493 29.2808 -12.9671 29.8547 -25.2068 27.969 -29.7889 18.1736 -29.8647
9.6 0.536015 0.459917 0.802273 0.44409 0.42785 0.782673 0.345555 0.748422 29.2808 -12.9671 29.8544 -25.2068 27.969 -29.7887 18.1736 -29.8644
9.65 0.536655 0.460312 0.802245 0.444672 0.428045 0.782972 0.346044 0.748336 29.2809 -12.9671 29.8541 -25.2069 27.9689 -29.7885 18.1737 -29.864
9.7 0.537292 0.460698 0.802192 0.44525 0.428228 0.783258 0.34653 0.748228 29.2809 -12.9671 29.8538 -25.207 27.9689 -29.7883 18.1737 -29.8637
9.75 0.537927 0.461081 0.802106 0.445834 0.4284 0.783527 0.347019 0.748096 29.2809 -12.9671 29.8535 -25.207 27.9688 -29.7881 18.1738 -29.8634
9.8 0.538561 0.461469 0.801982 0.446431 0.428567 0.783775 0.347513 0.747938 29.281 -12.9671 29.8531 -25.2071 27.9688 -29.788 18.1738 -29.863
9.85 0.53919 0.461867 0.801815 0.447045 0.428736 0.783995 0.348017 0.747755 29.281 -12.9672 29.8528 -25.2072 27.9687 -29.7877 18.1739 -29.8627
9.9 0.539807 0.462279 0.801601 0.447678 0.428912 0.784182 0.348534 0.747551 29.281 -12.9672 29.8525 -25.2072 27.9687 -29.7875 18.174 -29.8624
9.95 0.540408 0.462708 0.801341 0.448332 0.429101 0.784329 0.349064 0.747331 29.281 -12.9672 29.8521 -25.2073 27.9686 -29.7873 18.174 -29.862


==> data/mc_A.dat <==
# h_min  rms_pos  ubar
-61.3037 1.63219 180
-32.6542 1.67657 462
-60.1196 1.65672 318
-61.5515 1.70075 462
-55.3576 1.75747 462
-56.3609 1.70854 276
-60.7924 1.6649 276
-56.0871 1.71051 180


==> data/mc_C.dat <==
# h_min  rms_pos  ubar
0.0141906 1.5234 180
0.0400688 1.50998 462
0.0127153 1.54542 318
0.0131311 1.57819 462
0.0241897 1.61319 462
0.0225458 1.59752 276
0.00430686 1.5526 276
0.0354755 1.59958 180

